Cecilia: Towards Layout-Inclusive Optical Music Recognition

Reconstructing an editable music score requires musical events, sung text and the instructions that organise them on the page. Existing recognition targets often omit part of this information, while direct MusicXML prediction repeats substantial structural markup. We introduce Cecilia, a compact representation of canonicalised MusicXML that retains musical content, lyric attachments and layout instructions. Cecilia-OMR predicts this representation through metadata and measure-bounded music segments from shared visual memory. A learned count head determines the number of output segments. Across paired complete scores under a common tokeniser, the ratio of mean MusicXML to Cecilia sequence lengths is 27.73. Cecilia-OMR outperforms Legato 2 on Camera String Quartets and both Lieder conditions, with a four-condition OpenScore macro normalised edit distance of 0.2232 against 0.2998. Separate evaluations of lyrics, notation trees and rendered layout reveal complementary aspects of reconstruction and quantify the contribution of layout instructions. Training-stage, reward and candidate-selection studies further examine how recognition changes across model adaptation and decoding.

==> examples/figure1_excerpt/display.cecilia.txt <==
CECILIA-LITERAL-TREE-v1
(|0K@e:4.0(|11(|12=#"To Julia, Op.8"))(|29=5)(|1O=#"The Night Piece")(|0L(|17=#"Transcribed from the IMSLP file(s) at https://imslp.org/wiki/Special:ReverseLookup/321919"@D:#"arranger")(|17=#"Roger Quilter"@D:#Z)(|17=#"Robert Herrick"@D:#"lyricist")(|1m=#"OpenScore (CC0)"))(|0M(|0N(|0O=6.7056)(|0P=40))(|0Q(|0R=1771.21)(|0S=1253.03)(|0D@D:#S(r=59.6517)(s=59.6517)(|0E=59.6517)(|0F=90.9091))(|0D@D:#T(r=59.6517)(s=59.6517)(|0E=59.6517)(|0F=90.9091)))(#"appearance"(#"line-widt
h"=1.8@D:#"light barline")(#"line-width"=5.5@D:#"heavy barline")(#"line-width"=5@D:#"beam")(#"line-width"=4.4@D:#1O)(#"line-width"=1.5@D:#1P)(#"line-width"=1@D:#"enclosure")(#"line-width"=1.1@D:#"ending")(#"line-width"=1@D:#"extend")(#"line-width"=1.6@D:#"leger")(#"line-width"=1.1@D:#2p)(#"line-width"=1.2@D:#"octave shift")(#"line-width"=2.1@D:#"slur middle")(#"line-width"=0.7@D:#"slur tip")(#"line-width"=1.1@D:#"staff")(#"line-width"=1.1@D:#"stem")(#"line-width"=2.1@D:#"tie middle")(#"line-widt
h"=0.7@D:#"tie tip")(#"line-width"=1@D:#"tuplet bracket")(#"line-width"=1.2@D:#"wedge")(#"note-size"=70@D:#U)(#"note-size"=70@D:#"grace")(#"note-size"=49@D:#"grace-cue"))(#"music-font"@N:#"Leland")(|0T@N:#"Edwin",O:10)(|0U@N:#"Edwin",O:10))(|0v@X:1(#"credit-type"=#"title")(|0t=#"To Julia, Op.8"@C:626.515152,B:1711.560455,O:14,Y:#P,Z:#R))(|0v@X:1(#"credit-type"=#"subtitle")(|0t=#"5. The Night Piece"@C:626.515152,B:1651.90882,O:20,Y:#P,Z:#R))(|0v@X:1(#"credit-type"=#"lyricist")(|0t=#"Robert Herric
k"@C:59.651667,B:1554.994599,Y:#r,Z:#V))(|0v@X:1(#"credit-type"=#Z)(|0t=#"Roger Quilter"@C:1193.378636,B:1554.994599,Y:#p,Z:#V))(|0v@X:1(#"credit-type"=#"rights")(|0t=#"OpenScore (CC0)"@C:626.515152,B:90.909091,O:9,Y:#P,Z:#V))(|0V(|0i@G:#"P1"(|0j=#"Clarinet in C"@R:#m)(6@G:#"P1-I1"(7=#"Clarinet")(#"instrument-sound"=#"wind.reed.clarinet"))(|0h@G:#"P1-I1")(8@G:#"P1-I1"(9=72))))(|0k@G:#"P1"[@A:5,E:332.3(w(|0l=4)(|02(|03=0))(1(2=2)(3=4))(|05(|06=#8)(|07=2)))(Y@K:#i(t(u(r=0)(s=0))(|00=125.05))){@C:6
1.36,B:-20!$4;&1;'3;}{@C:124.22,B:-20!$2;&1;'0;}<@I:#n(j(p@C:3.09,H:15(|0s)))(o@F:54.44)>{@C:62.11,B:-40:E4;$2;&1;'0;.1;/@C:6.5,B:-48.69,A:1,H:-30\o;_"Her";/}][@A:6,E:270.59{@C:-237.69:A4;$3;&1;'0;(U@C:34.55,B:-25).1;/@C:6.5,B:-48.69,A:1,H:-30\o;_"eyes";/}{@C:93.17:B4;$1;&1;'7;.2;/@C:6.5,B:-48.69,A:1,H:-30\o;_"the";/}{@C:41.40:A4;$2;&1;'0;.1;/@C:6.5,B:-48.69,A:1,H:-30\6;_"glow";/}{@C:62.11:G4;$2;&1;'0;.1;/@C:6.5,B:-48.69,A:1,H:-30\5;_"worm";/}][@A:7,E:260.24{@C:-196.68:E4;$4;&1;'3;.1;/@C:6.5,B:-
48.69,A:1,H:-30\o;_"lend";/}{@C:124.22:E4;$2;&1;'0;.1;/@C:8.81,B:-48.69,A:1,H:-30\o;_"thee,";/}{@C:62.11:E4;$2;&1;'0;.1;/@C:6.5,B:-48.69,A:1,H:-30\o;_"The";/}][@A:8,E:270.59{@C:-186.33:A4;$3;&1;'0;(U@C:34.55,B:-25).1;/@C:6.5,B:-48.69,A:1,H:-30\6;_"shoot";/}{@C:93.17:B4;$1;&1;'7;.1;/@C:6.5,B:-48.69,A:1,H:-30\5;_"ing";/}{@C:41.40:A4;$2;&1;'0;.1;/@C:6.5,B:-48.69,A:1,H:-30\o;_"stars";/}{@C:62.11:G4;$2;&1;'0;.1;/@C:6.5,B:-48.69,A:1,H:-30\6;_"at";/}][@A:9,E:323.99(Y@K:#i(t(u(r=0)(s=0))(|00=125.05))){@
C:61.36,B:-40:E4;$4;&1;'3;.1;/@C:6.5,B:-47.63,A:1,H:-30\5;_"tend";/}{@C:120.38:E4;$2;&1;'0;.1;/@C:9.02,B:-47.63,A:1,H:-30\o;_"thee;";/}{@C:60.19:E4;$1;&1;'7;.1;/@C:6.5,B:-47.63,A:1,H:-30\o;_"And";/}{@C:40.13:E4;$1;&1;'7;.1;/@C:6.5,B:-47.63,A:1,H:-30\o;_"the";/}][@A:10,E:264.46{@C:-260.17:D4;$2;&1;'0;.1;/@C:6.5,B:-47.63,A:1,H:-30\o;_"elves";/}{@C:60.20:D4;$2;&1;'0;.1;/@C:6.5,B:-47.63,A:1,H:-30\6;_"al";/}{@C:60.19:G4;$2;&1;'0;.1;/@C:9.02,B:-47.63,A:1,H:-30\5;_"so,";/}{@C:60.19:G4;$2;&1;'0;.1;/@C:6
.5,B:-47.63,A:1,H:-30\o;_"Whose";/}][@A:11,E:292.7{@C:-192.47:D4;$1;&1;'7;.1;/@C:6.5,B:-47.63,A:1,H:-30\6;_"lit";/}{@C:40.13:E4;$1;&1;'7;.1;/@C:6.5,B:-47.63,A:1,H:-30\5;_"tle";/}{@C:40.13:D4;$2;&1;'0;.1;/@C:6.5,B:-47.63,A:1,H:-30\o;_"eyes";/}{@C:60.19:E4;$2;&1;'0;.1;/@C:6.5,B:-47.63,A:1,H:-30\o;_"glow";/}{@C:60.19:G4;$1;&1;'7;.1;/@C:6.5,B:-47.63,A:1,H:-30\o;_"Like";/}{@C:40.13:G4;$1;&1;'7;.1;/@C:6.5,B:-47.63,A:1,H:-30\o;_"the";/}][@A:12,E:252.57<@I:#n(j(0@B:25,A:1,#"spread":13,D:#z))>{@C:-240.77
:A4;$2;&1;'0;.1;/@C:6.5,B:-47.63,A:1,H:-30\o;_"sparks";/}{@C:60.19:C5;$2;&1;'0;.2;/@C:6.5,B:-47.63,A:1,H:-30\o;_"of";/}{@C:60.20:B4;$2;&1;'0;.2;/@C:8.81,B:-47.63,A:1,H:-30\o;_"fire,";/}{@C:60.19:G4;$2;&1;'0;.1;/@C:6.5,B:-47.63,A:1,H:-30\o;_"the";/}<@I:#n(j(0@A:1,D:#g))>][@A:13,E:313.11(Y@K:#i(t(u(r=0)(s=0))(|00=125.05))){@C:61.36,B:-5:E5;$3;&1;'0;(U@C:77.85,B:-5).2;(I=#6@A:1)(N(l@#"bezier-x":28.28489,#"bezier-y":16.528239,A:1,D:#h))/@C:0.84,B:-48.4,A:1,H:-30\o;_"sparks,";(|0A)/}{@C:89.98:D5;$1;&
1;'7;.2;(I=#5@A:1)(I=#v@A:2)}{@C:39.99:C5;$2;&1;'0;.2;(N(l@#"bezier-x":-25.42371,#"bezier-y":20.660413,A:1,D:#g))}{@C:59.99:G4;$2;&1;'0;.1;/@C:6.5,B:-48.4,A:1,H:-30\o;_"the";/}][@A:14,E:273.79{@C:-239.28:A4;$3;&1;'0;(U@C:28.53,B:-25).1;(I=#6@A:1)(N(l@#"bezier-x":107.442625,#"bezier-y":38.184258,A:1,#"orientation":#"over",I:#n,D:#h))/@B:-48.4,A:1,H:-30\o;_"sparks";(|0A)/}{@C:89.98:B4;$1;&1;'7;.1;(I=#5@A:1)(I=#v@A:2)}{@C:39.99:A4;$3;&1;'0;(U@C:158.51,B:-25).1;(I=#6@A:1)}{@C:89.99:B4;$1;&1;'7;.1;(I
=#5@A:1)(I=#v@A:2)}][@A:15,E:275.07{@C:-218.68:G4;$3;&1;'0;(U@C:29.81,B:-25).1;(I=#6@A:1)}{@C:89.98:A4;$1;&1;'7;.1;(I=#5@A:1)(I=#v@A:2)}{@C:40.00:F4;$3;&1;'0;(U@C:159.79,B:-35).1;(I=#6@A:1)}{@C:89.98:G4;$1;&1;'7;.1;(I=#5@A:1)(I=#v@A:2)}][@A:16,E:271.75{@C:-223.28:E4;$4;&1;'3;.1;(N(l@#"bezier-x":28.229942,#"bezier-y":-20.35162,A:2,D:#h))}{@C:139.97:D4;$2;&1;'0;.1;(N(l@#"bezier-x":-103.85417,#"bezier-y":47.077243,A:1,D:#g)(l@#"bezier-x":-29.610089,#"bezier-y":-18.285533,A:2,D:#g))}{@C:59.99:A4;$2;
&1;'0;.1;/@C:6.5,B:-48.4,A:1,H:-30\o;_"of";/}]))


